The Planck SZiFi catalogues: a new set of Planck catalogues of Sunyaev-Zeldovich-detected galaxy clusters

We introduce the Planck SZiFi catalogues, a new set of 10 catalogues of galaxy clusters detected through their thermal Sunyaev-Zeldovich (tSZ) signature. The catalogues are produced by applying the SZiFi cluster finder to the Planck PR3 temperature data down to a signal-to-noise threshold of 5. They span three frequency channel combinations (100-857 GHz, 100-545 GHz, and 100-353 GHz) and 7 of them are constructed by spectrally deprojecting the Cosmic Infrared Background (CIB). This approach allows us, for the first time in the context of cluster finding, to carefully assess the impact of the cluster-correlated CIB on the recovered cluster tSZ observables, which we find to be negligible. In addition, we quantify the impact of the relativistic corrections to the tSZ signal, finding them to be at the 5-10% level for the cluster tSZ amplitude but negligible for the signal-to-noise. We compile our catalogues into a single Planck SZiFi master catalogue containing a total of 1499 detections. We cross-match the master catalogue with several external tSZ and X-ray cluster catalogues, setting a lower bound on the purity of our baseline catalogue of 95% and 99% at a minimum signal-to-noise of 5 and 6, respectively. We validate our cluster detection pipeline by applying it to synthetic observations, recovering cluster number counts for which we are able to produce a theoretical prediction that accurately describes them. This validation exercise indicates that our catalogues are well-suited for cosmological inference. The Planck SZiFi master catalogue will become publicly available at github.com/inigozubeldia/szifi/tree/main/planck_szifi_master_catalogue.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
